ML-IAM v1.0: Emulating Integrated Assessment Models With Machine Learning

Integrated Assessment Models (IAMs) are the standard tools for projecting emissions and energy systems under diverse socioeconomic and technological scenarios. However, their computational intensity limits accessibility and application scope. We present ML-IAM v1.0, to our knowledge the first supervised, input-conditional emulator trained on the IPCC AR6 Scenarios Database. From 42 exogenous scenario inputs and model-family and region identifiers, we train it to predict six primary-energy and three greenhouse-gas emission outputs for 15 IAM families from the global to the country scale. We implement three architectures as a demonstration of the approach, XGBoost, Long Short-Term Memory (LSTM), and the Temporal Fusion Transformer (TFT), which reach a test-set R^2 of 0.975, 0.971, and 0.985 against original IAM data. Once trained, ML-IAM v1.0 generates the full test set (up to 866 scenarios) in 14-85s, a throughput of 0.1-1s per complete multi-region scenario and a speed-up of roughly two to five orders of magnitude over the IAMs themselves. This makes large-ensemble scenario exploration feasible at a cost that is prohibitive for IAMs and positions ML-IAM as a complement to them rather than a replacement.

==> README_copernicus_package_7_11.txt <==
File: README_copernicus_package_7_11.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.11, 9 April 2025
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2025 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.26, 14 March 2025
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 9 March 2024
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.6, 20 October 2023 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
